Local Gaussian Regression

Locally weighted regression was created as a nonparametric learning method that is computationally efficient, can learn from very large amounts of data and add data incrementally. An interesting feature of locally weighted regression is that it can work with spatially varying length scales, a beneficial property, for instance, in control problems. However, it does not provide a generative model for function values and requires training and test data to be generated identically, independently. Gaussian (process) regression, on the other hand, provides a fully generative model without significant formal requirements on the distribution of training data, but has much higher computational cost and usually works with one global scale per input dimension. Using a localising function basis and approximate inference techniques, we take Gaussian (process) regression to increasingly localised properties and toward the same computational complexity class as locally weighted regression.

==> cross2D_lsl.txt <==
0.1 0.25677 0.23448 0.051099 0.039 0.023876 0.021208 0.032683 0.016828
0.2 0.24178 0.22586 0.034799 0.03417 0.005112 0.0077619 0.010897 0.0020601
0.3 0.23863 0.22829 0.033202 0.0342 0.0035267 0.008254 0.0086739 0.0048813
0.4 0.23347 0.2298 0.02817 0.031289 0.010797 0.012947 0.0065351 0.0041656
0.5 0.22987 0.23822 0.028056 0.034978 0.0074082 0.011826 0.0088382 0.0069589
0.6 0.22329 0.23864 0.017713 0.033979 0.0078351 0.0087096 0.0060756 0.0080157
0.7 0.22103 0.24869 0.017361 0.042405 0.0081968 0.0099053 0.0057801 0.008299
0.8 0.21979 0.25781 0.015965 0.043004 0.0086235 0.010576 0.0038241 0.0092939
0.9 0.21625 0.26864 0.013676 0.045019 0.0095465 0.0066164 0.0012582 0.005022
1 0.2172 0.33531 0.013815 0.069836 0.010206 0.041817 0.0014359 0.013157


==> cross2D_lsl_2.txt <==
0.1 0.25677 0.23448 0.23781 0.051099 0.039 0.036473 0.023876 0.021208 0.026254 0.032683 0.016828 0.046359
0.2 0.24178 0.22586 0.32984 0.034799 0.03417 0.12629 0.005112 0.0077619 0.019646 0.010897 0.0020601 0.12726
0.3 0.23863 0.22829 0.42252 0.033202 0.0342 0.22556 0.0035267 0.008254 0.015172 0.0086739 0.0048813 0.24913
0.4 0.23347 0.2298 0.3339 0.02817 0.031289 0.13666 0.010797 0.012947 0.016742 0.0065351 0.0041656 0.21497
0.5 0.22987 0.23822 0.34857 0.028056 0.034978 0.14804 0.0074082 0.011826 0.016941 0.0088382 0.0069589 0.21711
0.6 0.22329 0.23864 0.36385 0.017713 0.033979 0.15726 0.0078351 0.0087096 0.016059 0.0060756 0.0080157 0.18943
0.7 0.22103 0.24869 0.35391 0.017361 0.042405 0.1552 0.0081968 0.0099053 0.015792 0.0057801 0.008299 0.20663
0.8 0.21979 0.25781 0.52771 0.015965 0.043004 0.32289 0.0086235 0.010576 0.017773 0.0038241 0.0092939 0.23247
0.9 0.21625 0.26864 0.70975 0.013676 0.045019 0.51564 0.0095465 0.0066164 0.034752 0.0012582 0.005022 0.19872
1 0.2172 0.33531 0.51583 0.013815 0.069836 0.30631 0.010206 0.041817 0.026108 0.0014359 0.013157 0.027735


==> cross2D_lsl_nLM.txt <==
0.1 8.8 30.4
0.2 11.2 38.2
0.3 12.6 49.4
0.4 14.6 62.2
0.5 16.2 74.6
0.6 17.4 93.8
0.7 18.2 108.2
0.8 22.2 146.8
0.9 23.2 210.8
1 24.4 810.4


==> cross2D_lsl_nLM_2.txt <==
0.1 8.8 30.4 45.4
0.2 11.2 38.2 47.4
0.3 12.6 49.4 59
0.4 14.6 62.2 87
0.5 16.2 74.6 106.4
0.6 17.4 93.8 130.2
0.7 18.2 108.2 165.4
0.8 22.2 146.8 148.4
0.9 23.2 210.8 74.2
1 24.4 810.4 550


==> cross2D_nolsl.txt <==
0.1 0.33268 0.41858 0.12977 0.20981 0.023876 0.044321 0.024364 0.037354
0.2 0.30609 0.39762 0.10299 0.18959 0.005112 0.036247 0.012436 0.029548
0.3 0.2941 0.39498 0.089219 0.18455 0.0035267 0.027632 0.007524 0.021156
0.4 0.29052 0.40813 0.08514 0.19839 0.010797 0.025605 0.007182 0.020836
0.5 0.27875 0.37905 0.074301 0.16987 0.0074082 0.032742 0.004626 0.0254
0.6 0.27879 0.39744 0.07549 0.18815 0.0078351 0.01906 0.0027746 0.012813
0.7 0.27545 0.40513 0.07066 0.19666 0.0081968 0.03281 0.0043521 0.025982
0.8 0.27536 0.41681 0.071087 0.21111 0.0086235 0.026529 0.0027602 0.019691
0.9 0.27275 0.48967 0.069177 0.28311 0.0095465 0.040019 0.002956 0.031949
1 0.27207 0.84875 0.068675 0.63488 0.010206 0.08654 0.00336 0.076648


==> cross2D_nolsl_2.txt <==
0.1 0.33268 0.41858 0.45393 0.12977 0.20981 0.24402 0.023876 0.044321 0.026254 0.024364 0.037354 0.022156
0.2 0.30609 0.39762 0.44365 0.10299 0.18959 0.23465 0.005112 0.036247 0.019646 0.012436 0.029548 0.015291
0.3 0.2941 0.39498 0.44597 0.089219 0.18455 0.23616 0.0035267 0.027632 0.015172 0.007524 0.021156 0.0090022
0.4 0.29052 0.40813 0.44929 0.08514 0.19839 0.23969 0.010797 0.025605 0.016742 0.007182 0.020836 0.0081973
0.5 0.27875 0.37905 0.44826 0.074301 0.16987 0.23871 0.0074082 0.032742 0.016941 0.004626 0.0254 0.012045
0.6 0.27879 0.39744 0.44695 0.07549 0.18815 0.2376 0.0078351 0.01906 0.016059 0.0027746 0.012813 0.009165
0.7 0.27545 0.40513 0.44799 0.07066 0.19666 0.23825 0.0081968 0.03281 0.015792 0.0043521 0.025982 0.005835
0.8 0.27536 0.41681 0.46466 0.071087 0.21111 0.25379 0.0086235 0.026529 0.017773 0.0027602 0.019691 0.009432
0.85 0.27347 0.43736 0.47811 0.070224 0.22825 0.26649 0.010067 0.033153 0.027766 0.0040071 0.024978 0.02024
0.9 0.27275 0.48967 0.50118 0.069177 0.28311 0.28989 0.0095465 0.040019 0.034752 0.002956 0.031949 0.031219
0.95 0.27249 0.55746 0.52342 0.068829 0.34644 0.30912 0.010304 0.052057 0.032346 0.0039899 0.049362 0.028539
0.99 0.27169 0.76265 0.52862 0.067927 0.56057 0.31384 0.010944 0.11345 0.037133 0.0041126 0.12695 0.034523
1 0.27207 0.84875 0.49649 0.068675 0.63488 0.28349 0.010206 0.08654 0.026108 0.00336 0.076648 0.021125


==> cross2D_nolsl_nLM.txt <==
0.1 9.2 9.2
0.2 11.6 11.4
0.3 12.8 14.6
0.4 15.2 17.2
0.5 16.6 21.2
0.6 16.6 23.2
0.7 20.6 26.6
0.8 20.2 34.6
0.9 22.8 34.6
1 23.8 8.2


==> cross2D_nolsl_nLM_2.txt <==
0.1 9.2 9.2 9.6
0.2 11.6 11.4 13
0.3 12.8 14.6 16
0.4 15.2 17.2 19.8
0.5 16.6 21.2 25.6
0.6 16.6 23.2 33
0.7 20.6 26.6 46.4
0.8 20.2 34.6 56.8
0.85 21.2 37.4 64.8
0.9 22.8 34.6 76.2
0.95 23.2 32.6 99.4
0.99 23.6 12.8 167.2
1 23.8 8.2 423.6

